Coupling and stability of interfacial waves in liquid metal batteries

We investigate the interfacial wave coupling dynamics in liquid metal batteries and their effects to the battery's operation safety. Similar to aluminum reduction cells, liquid metal batteries can be highly susceptible to magnetohydrodynamical instabilities that excite undesired interfacial waves capable to provoke short-circuits. However, in liquid metal batteries the wave dynamics is far more complex since two metal-electrolyte interfaces are present that may step into resonance. In the first part of this paper, we present a Potential analysis of coupled gravity-capillary interfacial waves in a three-layer battery model of cylindrical shape. Analytical expressions for the amplitude ratio and the wave frequencies are derived and it is shown that the wave coupling can be completely described by two independent dimensionless parameters. We provide a decoupling criterion clarifying that wave coupling will be present in most future liquid metal batteries. In the second part, the theory is validated by comparing it with multiphase direct numerical simulations. An accompanying parameter study is conducted to analyze the system stability for differently strongly coupled interfaces. Three different coupling regimes are identified involving characteristic coupling dynamics. For strongly coupled interfaces we observe novel instabilities that may have beneficial effects on the operational safety.

==> Figures/Amp.pdf_tex <==
%% Creator: Inkscape inkscape 0.92.1, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'Amp.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{349.66284088bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.77717311)%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{Figures/Amp.pdf}}%
    \put(0.32732653,0.3398594){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.19499315\unitlength}\raggedright $h_2$\end{minipage}}}%
    \put(0.33490998,0.58443183){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.19499315\unitlength}\raggedright $h_2$\end{minipage}}}%
    \put(0.65765417,0.6915644){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.19499315\unitlength}\raggedright $h_2$\end{minipage}}}%
    \put(0.65794016,0.20824167){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.19499315\unitlength}\raggedright $h_2$\end{minipage}}}%
    \put(0.25586704,0.22622514){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.61428163\unitlength}\raggedright mode\end{minipage}}}%
    \put(0.25695039,0.6896952){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.61428163\unitlength}\raggedright mode\end{minipage}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{Figures/Amp.pdf}}%
  \end{picture}%
\endgroup%


==> Figures/Branches.pdf_tex <==
%% Creator: Inkscape inkscape 0.91, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'Branches.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{405.46286621bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.67123289)%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{Figures/Branches.pdf}}%
    \put(0.32577767,0.27527487){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.16815809\unitlength}\raggedright \scriptsize{$h_2$}\end{minipage}}}%
    \put(0.32577767,0.50020298){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.16815809\unitlength}\raggedright \scriptsize{$h_2$}\end{minipage}}}%
    \put(0.64935847,0.57517902){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.16815809\unitlength}\raggedright \scriptsize{$h_2$}\end{minipage}}}%
    \put(0.65330458,0.18056829){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.16815809\unitlength}\raggedright \scriptsize{$h_2$}\end{minipage}}}%
    \put(0.26508673,0.20091234){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.52974385\unitlength}\raggedright \Large{\textcolor{red}{mode +}}\end{minipage}}}%
    \put(0.26508673,0.56790032){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.52974385\unitlength}\raggedright \Large{\textcolor{blue}{mode -}}\end{minipage}}}%
  \end{picture}%
\endgroup%


==> Figures/Decomposition.pdf_tex <==
%% Creator: Inkscape inkscape 0.92.1, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'Decomposition.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{436.91763851bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.76971628)%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{Decomposition.pdf}}%
    \put(0.36821063,0.36233295){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.62770735\unitlength}\raggedright $\alpha$\end{minipage}}}%
    \put(0.42657403,0.41383007){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.62770735\unitlength}\raggedright $\alpha$\end{minipage}}}%
    \put(0.24461754,0.06021652){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.62770735\unitlength}\raggedright $\alpha$\end{minipage}}}%
    \put(0.27094121,0.5212073){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.62770735\unitlength}\raggedright \textcolor[RGB]{255,183,0}{$\vec{J}_p$}\end{minipage}}}%
    \put(0.34593544,0.71316379){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.62770735\unitlength}\raggedright \textcolor[RGB]{105,248,0}{$\vec{J}_{p\perp}$}\end{minipage}}}%
    \put(0.51469424,0.45254448){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.62770735\unitlength}\raggedright \textcolor[RGB]{153,153,153}{$\vec{J}_{p\parallel}$}\end{minipage}}}%
  \end{picture}%
\endgroup%


==> Figures/Parallel.pdf_tex <==
%% Creator: Inkscape inkscape 0.91, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'Parallel.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{371.06269736bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,1.33429305)%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{Figures/Parallel.pdf}}%
    \put(1.15639505,1.15748528){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.3539383\unitlength}\raggedright \end{minipage}}}%
    \put(1.23185426,1.13951885){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{}}}%
    \put(-0.5701774,0.85025957){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.29824249\unitlength}\raggedright \end{minipage}}}%
    \put(0.12045162,0.87038189){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\textcolor[RGB]{0,107,255}{$\vec{F}_L$}}}}%
    \put(0.96672448,0.69921593){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\textcolor[RGB]{0,107,255}{$\vec{F}_L$}}}}%
    \put(-0.02138778,0.81188479){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.32776772\unitlength}\raggedright \textcolor[RGB]{255,0,0}{$b_z$}\end{minipage}}}%
    \put(0.61988367,0.97109265){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.45735026\unitlength}\raggedright \textcolor[RGB]{105,248,0}{$\vec{J}_c$}\end{minipage}}}%
    \put(0.54140456,1.25228674){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.29015757\unitlength}\raggedright \textcolor[RGB]{153,153,153}{$\vec{J}_0$}\end{minipage}}}%
 \put(0.81,0.95){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.29015757\unitlength}\raggedright $\sigma_1$\end{minipage}}}%
\put(0.796,0.5){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.29015757\unitlength}\raggedright $\sigma_2 < \sigma_1$\end{minipage}}}%
    \put(0.31718452,1.25659868){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.29015757\unitlength}\raggedright \textcolor[RGB]{255,183,0}{$\vec{J}_p$}\end{minipage}}}%
    \put(0.80874387,1.25228674){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.29015757\unitlength}\raggedright \textcolor[RGB]{255,183,0}{$\vec{J}_p$}\end{minipage}}}%
  \end{picture}%
\endgroup%


==> Figures/WRelation.pdf_tex <==
%% Creator: Inkscape inkscape 0.92.1, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'WRelation.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{339.53142001bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.80036351)%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{Figures/WRelation.pdf}}%
    \put(0.60983227,0.49034283){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.20081164\unitlength}\raggedright $h_2$\end{minipage}}}%
    \put(0.8027775,0.28564634){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.20081164\unitlength}\raggedright $h_2$\end{minipage}}}%
    \put(0.59226268,0.67993028){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.41019502\unitlength}\raggedright \large{\textcolor{red}{mode$_{+}$}}\end{minipage}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{Figures/WRelation.pdf}}%
    \put(0.67384048,0.18809699){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.41019502\unitlength}\raggedright \large{\textcolor{blue}{mode$_{-}$}}\end{minipage}}}%
  \end{picture}%
\endgroup%

